Higher-Order Specifications for Deductive Synthesis of Programs with Pointers (Extended Version)

Synthetic Separation Logic (SSL) is a formalism that powers SuSLik, the state-of-the-art approach for the deductive synthesis of provably-correct programs in C-like languages that manipulate Heap-based linked data structures. Despite its expressivity, SSL suffers from two shortcomings that hinder its utility. First, its main specification component, inductive predicates, only admits first-order definitions of data structure shapes, which leads to the proliferation of ''boiler-plate'' predicates for specifying common patterns. Second, SSL requires concrete definitions of data structures to synthesise programs that manipulate them, which results in the need to change a specification for a synthesis task every time changes are introduced into the layout of the involved structures. We propose to significantly lift the level of abstraction used in writing Separation Logic specifications for synthesis -- both simplifying the approach and making the specifications more usable and easy to read and follow. We avoid the need to repetitively re-state low-level representation details throughout the specifications -- allowing the reuse of different implementations of the same data structure by abstracting away the details of a specific layout used in memory. Our novel high-level front-end language called Pika significantly improves the expressiveness of SuSLik. We implemented a layout-agnostic synthesiser from Pika to SuSLik enabling push-button synthesis of C programs with in-place memory updates, along with the accompanying full proofs that they meet Separation Logic-style specifications, from high-level specifications that resemble ordinary functional programs. Our experiments show that our tool can produce C code that is comparable in its performance characteristics and is sometimes faster than Haskell.

==> revisions-done.txt <==
Comment @A1 by Reviewer A
---------------------------------------------------------------------------
Thanks for the response.

After PC discussion, the reviewers believe this paper studies an important problem and presents some good ideas. However, some key details about the technique and the evaluation need further clarification or improvement. Thus, the reviewers encourage the authors to revise the paper based on the following list and resubmit to the next round of ECOOP.

  - Clarify the evaluation goals
  - Report both the time to compile a Pika program into SuSLik specifications and the synthesis time of SuSLik
  - Discuss the impact of potential long compilation time if using Pika + SuSLik instead of GHC
  - Clarify why the benchmarks are representative, or add more representative benchmarks
  - Clarify the meaning of "unoptimised" in Line 104
  - Explain more about the meaning of symbols in the Pika language and improve examples
  - Discuss how one could ensure there are no other problems than the example of Section 4.4
  - Clarify why this work can take SuSLik to the next level of expressivity, or tone down this claim
  - Incorporate other discussions in reviews and responses into the paper

ECOOP 2023 Paper #143 Reviews and Comments
===========================================================================
Paper #143 Higher-Order Specifications for Deductive Synthesis of Programs
with Pointers


Review #143A
===========================================================================

Overall merit
-------------
B. Weak accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper studies higher-order specifications for the deductive synthesis of programs based on synthetic separation logic. To avoid writing similar inductive predicates repeatedly, the paper proposes a specification-level higher-order function on algebraic data types. It allows users to separate the specifications of operations over data structures from their memory representations. Based on this idea, the authors have developed a language called Pika and a tool for generating SuSLik specifications. The preliminary evaluation shows that the tool can synthesize SuSLik specifications from the Pika language and produce C code for heap-manipulating programs. Furthermore, the generated code can outperform the GHC output.

Assessment
----------
Motivated by the challenges of writing specifications for deductive synthesis tools, this paper proposes the Pika language with the support of specification-level higher-order functions and abstract data types that allow users to write more readable and reusable specifications. I believe this is an important research problem, because the specification is an important input of synthesis tools, and sometimes writing a specification is indeed complicated and challenging for deductive synthesis.

The paper is overall well-written and easy to follow. I can grasp the key ideas through many concrete examples presented in the paper. The ideas are also quite interesting and promising. Furthermore, it is great to see the translation from (a subset of) Pika programs to SuSLik specifications is formalized and proved to be correct.

My main concern about the paper is the evaluation. First, the evaluation of the tool is only conducted on a small set of benchmarks, from which it is difficult to draw a meaningful conclusion. Second, the evaluation of the compilation and synthesis time of the tool is missing, which is actually important, because long compilation and synthesis may hinder the practicability of the tool.

Pros
  - The problem is important and well-motivated.
  - The translation from a subset of Pika to SuSLik is formally proved.
  - The paper is very well written and easy to follow.

Cons
  - The evaluation is conducted on a small set of benchmarks.
  - The compilation and synthesis time is not evaluated.
  - The discussion of related work is limited.

Comments for the authors
------------------------
My main concern is that the evaluation is very small-scale and misses the results of compilation and synthesis time. Specifically, there are only 7 benchmarks (5 for list-manipulating programs and 2 for non-list data structures) for evaluating the performance of generated C code. It is unclear how these benchmarks are collected and whether they are representative of real-world scenarios. Given the small number of benchmarks, it is difficult to draw a fair conclusion that the synthesized code outperforms GHC output.

In addition, the paper does not evaluate the running time of the tool. The evaluation mainly studies the size of generated SuSLik specifications and the efficiency of generated C code. It does not investigate the running time of the tool, including the time for generating the SuSLik specification and the time for synthesizing C code from the SuSLik specification. In my opinion, the running time is very important, because a long running time may significantly hinder the practicability of the tool.

The related work section seems narrow. It only discusses the difference between Pika and a few tools, e.g., Dargent and Synquid, in the current status. I think it would be great to have a broader discussion of related topics, such as synthetic separation logic, higher-order specifications, data representation synthesis, etc.

The paper only formalizes the semantics of a subset of Pika programs. Are there any fundamental limitations to providing formal semantics on all Pika programs and thus proving the translation is correct on all features?

The meanings of some operators (e.g., :->) in Figure 4 are not explained in the paper. I was confused by the operators when I first read the text around Figure 4. Although the meanings can become clearer after some thinking, I would suggest adding a detailed explanation of the operators and symbols upfront. Also, why is there no block size conjunct like [x, 2] in the program in Figure 4?

Similarly, the S-ADD rule is presented in Figure 3 without much explanation. Although it is explained together with other rules in Section 3.3, it would be better to briefly explain the meaning in Section 2.1. Also, should the result of the first premise be (p1, s1, V1, v1)? 

I have several questions about the capabilities, behaviors, and limitations of the Pika programs. The authors may consider clarifying them in the revision.
  - In Figure 5, is it fine to generate a SuSLik post-condition without using the ghost variable r, e.g., mapAdd1(x, y)?
  - Does Pika support the specifications for synthesizing polymorphic functions like map :: (a -> b) -> List a -> List b?
  - For the guards construct, what happens if the patterns are non-exhaustive?

Questions for the authors
-------------------------
1. Are there any fundamental limitations to formalizing all Pika features and proving the correctness of their translation to SuSLik specifications?
2. How are benchmarks collected? Are the benchmarks representative?
3. How long does it take for the tool to synthesize the SuSLik specification from a Pika program and to synthesize C code from the SuSLik specification, respectively?


Review #143B
===========================================================================

Overall merit
-------------
B. Weak accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper extends SuSLik, an existing approach (language, tool) for generating C-like heap-manipulating programs from separation-logic specifications. The extension is in two parts: to accommodate higher-order specifications (for example, of the "map" function on lists), to avoid having to repeat multiple first-order instances; and to separate abstract data structures from concrete memory layouts.

Assessment
----------
The results seem good enough: you can apparently generate C code for some tree problems that runs faster than the corresponding Haskell specifications (although you don't seem to be able to compete on list problems). But is this really the right criterion? You will need eventually to be able to compete with the best possible C, or at least the best reasonable or typical hand-crafted C - otherwise the skeptics response is surely still going to be "meh - still too slow". Nevertheless, I am happy to have lived to see the day when C code that is "sometimes faster than optimised Haskell" is something to boast about.

As far as I can tell, the approach is sound. But the paper does not clearly set out all the details, and the presentation of the language is not at all easy to follow. (There is an appendix with a proof and lots of examples, but not much explanation.) So my confidence about correctness is lower than it could have been.

Comments for the authors
------------------------
## CONTENT

* l104: Be clear what you mean here by "unoptimised": is that unoptimised source code, written as simply and obviously as possible, or unoptimised target code, without the use of compiler flags?

* l195: I find this sketch of the language very impressionistic. It seems perverse to talk about "directives" without having first explained the basics. Of course you don't want to give a full use manual; but I think you've gone too far the other way. It doesn't help that you use typewriter font in the displays (eg ">->" Fig 4) but typeset the prose (the arrow on l204, presumably intended to be the same thing). On p4, heaplets were separated by separating conjunction; why are they separated by commas here? And why by a double star on l222? More generally, you seem to be assuming that your code is self-explanatory (l228 refers to Fig 5, but provides no explanation); I do not find it self-explanatory. The example in Fig 5 is poorly chosen, if I understand right, because "+1"s appear both as the function being mapped and also for the "next memory location" - it would be better to start with eg map (*3).

## PRESENTATION

* l5: "languages that manipulate heap-based"

* l17: "to the next level" is rather hyperbolic

* l18: "push-button"

* l33: Define SL here - you use it later

* l51: I couldn't parse this - do you mean "an already specified synthesis"?

* l52: "imagine defining the task"

* l53: "look very similar"

* l57: "issues (a) and (b) very much resemble"

* l70: "built on top of"

* l76: "specification" (use a spellchecker!) also "constrast"

* Footnote 1: Worth saying that susliks and pikas are Central Asian mammals - I had to look that up.

* l95: "to wonder whether"

* l130: "by searching in a space"

* l147: It is the * operator that is "separating conjunction"; perhaps an application of that operator would be better called "a separated conjunction".

* l159: "written as follows in our tool"?

* l164: Which "one below"?

* l168: I don't know what you mean by "only able to express specifications as pointers" - as opposed to what? With the "only" there, the implication is that it is "able" that is being opposed (to "willing"?) Maybe you mean "able only to express" (as opposed to perhaps proving); or "able to express only specifications" (as opposed to programs); or "able to experess specifications only as pointers" (as opposed to algebraic datatypes)? Similarly l182.

* l219: "simplified for presentation" (in fact, for the opposite of clarity)

* l229: What happened to the paragraph indentation? Also l445.

* l250: "Say" is rather colloquial; "Suppose" would be better. Also l325.

* l316: Hints about future work do not belong here, in the middle of the paper; they should go at the end in the future work section. If you absolutely must mention it here, make it a forwards reference. Also l318.

* l436: "guards or conditional expressions"

* l443: "are therefore omitted."

* l484: The state components of transitions are in a funny order: wouldn't it make more sense to write (e,sigma,h,F) |-> (v,r,sigma',h',F')?

* l492: "For example, empty . [a:->7] will contain only..."

* l590: "we show how"

* l606: Use proper double quotes

* l639: "Though richly expressive"

* l763: What is "WSL"?

* l811: "logic [9]."

* References: capitalize month names [1,4,9]. Decide between long and short conference names [5,6].

Questions for the authors
-------------------------
What do you mean on l104 by "unoptimised": is that unoptimised source code, written as simply and obviously as possible, or unoptimised target code, without the use of compiler flags?


R2 Response by Author [David Young <d063y800@ku.edu>]
---------------------------------------------------------------------------
First, we would like to thank the reviewers for taking the time to give such
thorough and useful feedback.

We now address the concerns of the reviewers. Presentation suggestions
will go without comment, though we will gladly use these to improve
the revised manuscript.

# Review #143A

> My main concern about the paper is the evaluation. [...] Given the
> small number of benchmarks, it is difficult to draw a fair
> conclusion that the synthesised code outperforms GHC output.

The runtime performance evaluation is not intended to be the primary
measure of the results, as our primary contribution is the increased
expressiveness of the Pika language over SuSLik specifications. The
data in the Evaluation section for this is Figure 21, which compares
the Pika code size to the equivalent SuSLik specification size. The
biggest difference in code size in our benchmarks is in the case of
`filterLt9`, where the Pika program is less than 50% the size of the
corresponding SuSLik specification.

The runtime performance benchmarks are primarily included to explore
the utility of Pika as a programming (not just specification)
language, although at this point the boundary between those two
notions becomes somewhat blurred. Since Pika specifications look very
much like functional programs, we think it is natural to investigate
whether the generated code has runtime performance that is competitive
with Haskell compiled with the most popular Haskell compiler.

We will make these evaluation goals more clear in the revised version
of the paper.

> In addition, the paper does not evaluate the running time of the tool.

We address this matter below.

> In Figure 5, is it fine to generate a SuSLik post-condition without
> using the ghost variable r, e.g., mapAdd1(x, y)?

The variable `r` in this example is existentially quantified. We use
it in the specification of `mapAdd1_fn` to bind the second argument of
`mapAdd1` predicate occurrence, making it accessible by the caller of
`mapAdd1_fn` function through the input pointer variable `y`.

> Does Pika support the specifications for synthesising polymorphic
> functions like map :: (a -> b) -> List a -> List b?

Pika does not currently support this form of polymorphism. It is our
ongoing research into improving the layout polymorphism to support
"layout type variables." Once this feature is completed, we are
planning to add the parametric polymorphism and study the interaction
between those two features of the type system.

> For the guards construct, what happens if the patterns are
> non-exhaustive?

In the case of non-exhaustive patterns, Pika will generate a
specification with an inductive predicate that does not cover every
possible case, leading to SuSLik synthesising a program that will
consider all "unmatched" cases in its last branch (see [9] for
details).

> Are there any fundamental limitations to formalising all Pika
> features and proving the correctness of their translation to SuSLik
> specifications?

We don't see any fundamental limitations to formalising all of the
features and proving correctness. This was omitted to avoid
distracting from the most important, core features: layouts and the
generation of SuSLik specifications.

> How are benchmarks collected? Are the benchmarks representative?

The benchmarks were chosen to represent classic examples of functional
programming manipulating with linked tree-like data structures.

> How long does it take for the tool to synthesise the SuSLik
> specification from a Pika program and to synthesise C code from the
> SuSLik specification, respectively?

In a version of Pika at the time of submission, due to a bug in the
implementation, a very small human intervention in a SuSLik
specification generated by Pika was needed in one example (`append`)
so that SuSLik would be able to succeed (specifically, the implemented
translation did not correctly instantiate one of predicate
parameters).

With the specification of `append` manually fixed, we can report the
following SuSLik synthesis time for examples from Figure 20 (obtained
on a the same machine as mentioned in the paper):

```
    - append: ~74 sec
    - sll_map_plus1: ~5 sec
    - maximum: ~6 sec
    - sum: ~5 sec
    - tree_map_plus1: ~6 sec
    - multilist_map_sum: ~5 sec
    - filterLt9: ~6 sec
```

# Review #143B

> l104: Be clear what you mean here by "unoptimised": is that unoptimised source
> code, written as simply and obviously as possible, or unoptimised target code,
> without the use of compiler flags?

In this context, "unoptimised" here means both that the code is
written without any performance improvements in mind and is compiled
without any of the compiler's optimisation flags. We will make this
more clear in the revised manuscript.

> l195: I find this sketch of the language very impressionistic. It seems
> perverse to talk about "directives" without having first explained the basics.

Thank you for the comment; we will make the two styles of the
presentation to be more in-sync in the revision. In particular, we
will typeset the `>->` arrow consistently and use uniform notation of
the separating conjunction (which is currently denoted by both the
comma separator and the double star). Finally, we agree that `+1` is a
poor choice of example in light of how pointer arithmetic is denoted
in the paper. We will change this example to something like `(*3)` to
avoid confusion.


Review #143C
===========================================================================

Overall merit
-------------
B. Weak accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper builds on Synthetic Separation Logic (SSL), a framework that uses
Separation Logic specifications to synthesize function bodies. It first remarks
that inductive predicates in SSL are first order, in that they cannot, for
example, take a function as argument (synthesizing "map (+1)" and "map (*2)"
requires two inductive predicates). It then remarks that pre and post conditions
are low-level in that they explicit the memory layout of data structures.

The authors overcome those two problems by inventing a higher-order language,
Pika, that can have different memory layouts for the same type (and then special
instructions to instantiate types with layout at e.g. function calls). From
high-level specifications, the Pika tool translate them to SSL specifications,
and then the SSL tool (SuSLik) generates C-like code. The soundness of the
translation to SSL is proved. The SuSLik tool is extended to support the
translation.

Chaining Pika, SuSLik, then a C compiler makes a sort of compiler for a langage
resembling Haskell, and so a comparison is made with GHC.

Assessment
----------
The authors say they overcome SSL's first-order and low-level problems by
defining a new specification langage. But as far as I could understand, and this
is supported by the comparison with GHC, it is only a programming language. It
can express the specification "the synthesized function must be equivalent to
this function that we already have a program for", but not any arbitrary "the
result must satisfy this property". This is not what I expected reading
"Higher-Order Specifications".

The authors make a first comparison "GHC unoptimized" and "Pika+SuSLik+(GCC
unoptimized)", but SuSLik generates code by exploring and backtracking, and is
quite slow compared to a optimizing compiler, so the comparison does not seem
relevant to me. The "GHC optimized" to "Pika+SuSLik+(GCC optimized)" makes more
sense to me. It still is interesting because the latter is indeed significantly
faster on one example. The benchmarks is a little strange, though, it seems more
functions have been tested than the seven of which exec times are shown?

The soundness of the translation is stated as "if the SSL translation of a
specification is satisfiable then the resulting state of the evaluation in Pika
satisfies it", but if the translation was too loose (say, all the post conditions
are always true), that sounds like it would still satisfy this notion of
soundness? The translation is not trivial, and the semantics is not trivial
either, so we wonder how one could ensure there is no other problems than the
scary example of Section 4.4.

Overall the goal of "taking SuSLik to the next level of expressivity" is
somewhat lost since not all specifications can be written. It seems that a
simpler system might have worked in this regard. I would also be quite uneasy
writing specifications that are translated to another specification language,
not being quite to be sure of the semantics.

Still, the overall experiment is interesting.

Comments for the authors
------------------------
The example of self_append does not really "violate separation logic". Some
read-only modalities, or permissions, exist in most modern separation logic. The
authors suggest maybe forbidding it with linear types, but I feel it would be
more positive to suggest to extend SSL with ways of having read-only arguments.

Maybe using a certified C compiler would be relevant, instead of GCC? I think
there are many specification interface gaps to reach a certified higher-order
compiler, but that sounds like a goal to reach for.

Does Pika have everything necessary to allow for arbirary specifications, not
only ones that are functional programs, but also properties? Maybe a discussion
on whether it could, or it could not, would be good. It might not be desirable, but
then explaining why not would strengthen the paper.

Why do we need several layouts for the same type? For the (rare?) cases were
several layouts are needed, maybe several types can be defined? Conversely,
maybe it would be interesting to show the identity function on lists (defined as
id l = l, not recursively) and what is generated when going from a layout to
a different layout.

One possible improvement on the expressivety and simplicity of SuSLik would be
allowing return values, was this a direction pursued and abandoned?

Why are there no guards in the layouts? I expected "not (x == 0)" in the clause
for Nil in Figure 4. Are they synthesised? That's good, but how does that work?

line 18: push-the-button -> push-button

line 76: specificaiton -> specification

line 186 ": The" -> ": the"

lines 188-191 the sentences sound redundant, rephrase?

section 2.3.5 it would be good to say that fold_List could also be written
Ptr/addr (of if it's not the case, to explain why)

line 416: comma is misplaced

line 489: what is a layout body?

line 849: -a

line 863: -a

line 865: -the
